PhyAug: Physics-Directed Data Augmentation for Deep Sensing Model Transfer in Cyber-Physical Systems

Run-time domain shifts from training-phase domains are common in sensing systems designed with deep learning. The shifts can be caused by sensor characteristic variations and/or discrepancies between the design-phase model and the actual model of the sensed physical process. To address these issues, existing transfer learning techniques require substantial target-domain data and thus incur high post-deployment overhead. This paper proposes to exploit the first principle governing the domain shift to reduce the demand on target-domain data. Specifically, our proposed approach called PhyAug uses the first principle fitted with few labeled or unlabeled source/target-domain data pairs to transform the existing source-domain training data into augmented data for updating the deep neural networks. In two case studies of keyword spotting and DeepSpeech2-based automatic speech recognition, with 5-second unlabeled data collected from the target microphones, PhyAug recovers the recognition accuracy losses due to microphone characteristic variations by 37% to 72%. In a case study of seismic source localization with TDoA fngerprints, by exploiting the frst principle of signal propagation in uneven media, PhyAug only requires 3% to 8% of labeled TDoA measurements required by the vanilla fingerprinting approach in achieving the same localization accuracy.

==> eps/.vscode/settings.json <==
{
    "python.pythonPath": "/home/wenjie/ENV/pytorch_/bin/python"
}

==> eps/A.txt <==
casr_all_result-eps-converted-to.pdf						                           
cde-svm-mlp-execution-time-logscale-eps-converted-to.pdf
cdeepspeech_all_result-eps-converted-to.pdf
cdeepspeech_eval_ambient_LT-eps-converted-to.pdf
cdeepspeech_eval_ambient_OA-eps-converted-to.pdf
cdeepspeech_eval_ambient_TR-eps-converted-to.pdf
cdeepspeech_eval_speaker_iphone-eps-converted-to.pdf
cdeepspeech_eval_speaker_logi-eps-converted-to.pdf
cdeepspeech_eval_speaker_pixel-eps-converted-to.pdf
cdeepspeech_meetroom_loc1-eps-converted-to.pdf
cdeepspeech_meetroom_loc1_45cm-eps-converted-to.pdf
cdeepspeech_meetroom_loc2-eps-converted-to.pdf
cdeepspeech_meetroom_loc2_45cm-eps-converted-to.pdf
cdeepspeech_meetroom_loc3-eps-converted-to.pdf
cdeepspeech_meetroom_loc3_15cm-eps-converted-to.pdf
cdeepspeech_meetroom_loc3_45cm-eps-converted-to.pdf
cdeepspeech_meetroom_loc3_75cm-eps-converted-to.pdf
cdeepspeech_meetroom_loc_eval-eps-converted-to.pdf
cdeepspeech_meetroom_spot_A-eps-converted-to.pdf
cdeepspeech_meetroom_spot_B-eps-converted-to.pdf
cdeepspeech_meetroom_spot_C-eps-converted-to.pdf
cdeepspeech_trainfree_phyaug-eps-converted-to.pdf
cdeepspeech_TR_loc2_45cm-eps-converted-to.pdf
ckws-cyclegan-result-eps-converted-to.pdf
ckws-fada-adda-eps-converted-to.pdf
ckws-test-result-atr-eps-converted-to.pdf
ckws-test-result-eps-converted-to.pdf
ckws-test-result-full-eps-converted-to.pdf
ckws_accuracy_drop-eps-converted-to.pdf
ckws_result_full-eps-converted-to.pdf
cmlp-perturb-eval-eps-converted-to.pdf
conventional-da-eps-converted-to.pdf
conventional-eps-converted-to.pdf
csvm-mlp-de-error-with-granularity-eps-converted-to.pdf
csvm-mlp-phyaug-train-data-compare-2pct-noise-cls400-eps-converted-to.pdf  
csvm-mlp-phyaug-train-data-compare-2pct-noise-eps-converted-to.pdf
csvm-mlp-plot-2pct-noise-class-400-eps-converted-to.pdf
csvm-mlp-plot-data-combined-class-400-eps-converted-to.pdf
csvm-mlp-plot-data-combined-class-400-v1-eps-converted-to.pdf
csvm-mlp-plot-data-combined-eps-converted-to.pdf
csvm-mlp-plot-data-combined-v1-eps-converted-to.pdf
csvm-perturb-eval-eps-converted-to.pdf
ctransfer-func-all-eps-converted-to.pdf
ctransfer-func2-1-eps-converted-to.pdf
ctransfer-func2-2-eps-converted-to.pdf
ctransfer-func2-3-eps-converted-to.pdf
ctransfer-func2-4-eps-converted-to.pdf
ctransfer-func2-5-eps-converted-to.pdf
ctransfer_func-eps-converted-to.pdf
cyclegan_result-eps-converted-to.pdf
cyclegan_result_m5m1_v1-eps-converted-to.pdf
cyclegan_result_m5m1_v2-eps-converted-to.pdf
cyclegan_result_m5ori-eps-converted-to.pdf
cyclegan_result_m5ori_v1-eps-converted-to.pdf
cyclegan_result_m5ori_v2-eps-converted-to.pdf
de-svm-mlp-execution-time-eps-converted-to.pdf
de-svm-mlp-execution-time-logscale-eps-converted-to.pdf
directed-da-eps-converted-to.pdf
experiment-setup-v4-eps-converted-to.pdf
missing-eps-converted-to.pdf
overview-5-eps-converted-to.pdf
overview-eps-converted-to.pdf
phyaug-eps-converted-to.pdf
synthetic-model-jet-v10-eps-converted-to.pdf
synthetic-model-jet-v9-eps-converted-to.pdf

==> eps/B.txt <==
casr_all_result.pdf						                           
cde-svm-mlp-execution-time-logscale.pdf
cdeepspeech_all_result.pdf
cdeepspeech_eval_ambient_LT.pdf
cdeepspeech_eval_ambient_OA.pdf
cdeepspeech_eval_ambient_TR.pdf
cdeepspeech_eval_speaker_iphone.pdf
cdeepspeech_eval_speaker_logi.pdf
cdeepspeech_eval_speaker_pixel.pdf
cdeepspeech_meetroom_loc1.pdf
cdeepspeech_meetroom_loc1_45cm.pdf
cdeepspeech_meetroom_loc2.pdf
cdeepspeech_meetroom_loc2_45cm.pdf
cdeepspeech_meetroom_loc3.pdf
cdeepspeech_meetroom_loc3_15cm.pdf
cdeepspeech_meetroom_loc3_45cm.pdf
cdeepspeech_meetroom_loc3_75cm.pdf
cdeepspeech_meetroom_loc_eval.pdf
cdeepspeech_meetroom_spot_A.pdf
cdeepspeech_meetroom_spot_B.pdf
cdeepspeech_meetroom_spot_C.pdf
cdeepspeech_trainfree_phyaug.pdf
cdeepspeech_TR_loc2_45cm.pdf
ckws-cyclegan-result.pdf
ckws-fada-adda.pdf
ckws-test-result-atr.pdf
ckws-test-result.pdf
ckws-test-result-full.pdf
ckws_accuracy_drop.pdf
ckws_result_full.pdf
cmlp-perturb-eval.pdf
conventional-da.pdf
conventional.pdf
csvm-mlp-de-error-with-granularity.pdf
csvm-mlp-phyaug-train-data-compare-2pct-noise-cls400.pdf  
csvm-mlp-phyaug-train-data-compare-2pct-noise.pdf
csvm-mlp-plot-2pct-noise-class-400.pdf
csvm-mlp-plot-data-combined-class-400.pdf
csvm-mlp-plot-data-combined-class-400-v1.pdf
csvm-mlp-plot-data-combined.pdf
csvm-mlp-plot-data-combined-v1.pdf
csvm-perturb-eval.pdf
ctransfer-func-all.pdf
ctransfer-func2-1.pdf
ctransfer-func2-2.pdf
ctransfer-func2-3.pdf
ctransfer-func2-4.pdf
ctransfer-func2-5.pdf
ctransfer_func.pdf
cyclegan_result.pdf
cyclegan_result_m5m1_v1.pdf
cyclegan_result_m5m1_v2.pdf
cyclegan_result_m5ori.pdf
cyclegan_result_m5ori_v1.pdf
cyclegan_result_m5ori_v2.pdf
de-svm-mlp-execution-time.pdf
de-svm-mlp-execution-time-logscale.pdf
directed-da.pdf
experiment-setup-v4.pdf
missing.pdf
overview-5.pdf
overview.pdf
phyaug.pdf
synthetic-model-jet-v10.pdf
synthetic-model-jet-v9.pdf

==> eps/cyclegan-plot/.vscode/settings.json <==
{
    "python.pythonPath": "C:\\ProgramData\\Anaconda3\\envs\\dataclean\\python.exe"
}
